Forecasting Probability of Default for Consumer Loan Management with Gaussian Mixture Models

Credit scoring is an essential tool used by global financial institutions and credit lenders for financial decision making. In this paper, we introduce a new method based on Gaussian Mixture Model (GMM) to forecast the probability of default for individual loan applicants. Clustering similar customers with each other, our model associates a probability of being healthy to each group. In addition, our GMM-based model probabilistically associates individual samples to clusters, and then estimates the probability of default for each individual based on how it relates to GMM clusters. We provide applications for risk managers and decision makers in banks and non-bank financial institutions to maximize profit and mitigate the expected loss by giving loans to those who have a probability of default below a decision threshold. Our model has a number of advantages. First, it gives a probabilistic view of credit standing for each individual applicant instead of a binary classification and therefore provides more information for financial decision makers. Second, the expected loss on the train set calculated by our GMM-based default probabilities is very close to the actual loss, and third, our approach is computationally efficient.

==> figs/SBA-50k1.txt <==
5 11823542.18        11816421.78
10 10544629.17        10530379.04
15 10666837.75        10645457.9
20 10569377.97        10540868.4
25 10594615.85        10558976.56
30 10519181.84        10476412.82
35 10457453.26        10407554.53
40 10428862.38        10371833.91
45 10415367.16        10351208.98
50 10396132.35        10324844.44
55 10387392.14        10308974.51
60 10053686.62        9968139.27
65 9947136.73        9854459.66
70 10009936.82        9910130.02
75 9784883.67        9677947.15
80 9836353.59        9722287.35
85 9843724.55        9722528.59
90 9767781.89        9639456.2


F1 score
0.6494213931736352
0.7219690063810392
=====================
roc_auc_score
0.7512828846665178
0.7324830508875838
=====================
recall_score
0.5928729107537054
0.5978522901599824
=====================
precision_score
0.7178944894841969
0.9111218317437934
=====================
Accuracy
0.6799480872328555
0.6218
=====================
confusion_matrix
[[31619  9604]
 [16783 24440]]
[[ 6538  2395]
 [16515 24552]]


acc train:  0.4387356572787036
acc test:  0.65634
F1 score
0.5819344813255515
0.7879296513421783
=====================
roc_auc_score
0.4365629847826262
0.4377252162933029
=====================
recall_score
0.7812628872231521
0.7772907687437602
=====================
precision_score
0.4636425147200668
0.7988638069973473
=====================
confusion_matrix
[[ 3966 37257]
 [ 9017 32206]]
[[  896  8037]
 [ 9146 31921]]


LR ===================================
acc train:  0.7840040753948039
acc test:  0.74688
F1 score
0.7710524285824484
0.8254248510262635
=====================
roc_auc_score
0.8214173468955527
0.8138655056541393
=====================
recall_score
0.7274337141886811
0.7285655148903012
=====================
precision_score
0.8202357832544653
0.9519870183588406
=====================
confusion_matrix
[[34651  6572]
 [11236 29987]]
[[ 7424  1509]
 [11147 29920]]
95 9830980.31        9695524.9

==> figs/SBA-50k2.txt <==
5 11778781.14        11771660.0
10 11581898.96        11567647.35
15 11456217.16        11434835.09
20 10963027.94        10934515.4
25 10734548.57        10698905.57
30 10712973.32        10670199.85
35 10761892.6        10711988.67
40 10773326.73        10716292.33
45 10764498.74        10700333.88
50 10767343.47        10696048.15
55 10578505.71        10500079.92
60 10556171.57        10470615.31
65 10450162.4        10357475.69
70 10390813.84        10290996.65
75 10427013.03        10320065.38
80 10408728.47        10294650.36
85 10341968.67        10220760.09
90 10403020.76        10274681.72
95 10158765.68        10023296.18
100 10167758.81        10025158.84
105 9957131.82        9807401.38
110 9884987.01        9728126.11
115 9886550.2        9722558.84
120 9895375.99        9724254.16
125 9897131.48        9718879.19
130 9736121.92        9550739.16
135 9728985.37        9536472.15
140 9674445.11        9474801.42
145 9681820.32        9475046.17
150 9760382.26        9546477.64
155 9871698.26        9650663.18
160 9871831.82        9643666.28
165 9871706.72        9636410.71
170 9796528.22        9554101.74
175 9787137.7        9537580.76
180 9790950.55        9534263.15
185 9794714.07        9530896.21
190 9795138.01        9524189.67
195 9748734.21        9470655.42

F1 score
0.6655519695143292
0.7356849829548737
=====================
roc_auc_score
0.7619841056507626
0.7366095956531333
=====================
recall_score
0.6222039114945593
0.6180825242718446
=====================
precision_score
0.7153923316986179
0.9085557299843015
=====================
Accuracy
0.6873349005162009
0.63404
=====================
confusion_matrix
[[31049 10214]
 [15589 25674]]
[[ 6237  2563]
 [15735 25465]]


acc train:  0.4747837045294816
acc test:  0.76316
F1 score
0.6368511009082074
0.8649992019881895
=====================
roc_auc_score
0.5232420727707875
0.5201454848852602
=====================
recall_score
0.9210673000024234
0.9208252427184466
=====================
precision_score
0.48667614254798763
0.8155552689281569
=====================
confusion_matrix
[[ 1176 40087]
 [ 3257 38006]]
[[  220  8580]
 [ 3262 37938]]

==> figs/SBA-50k3.txt <==
5 12477160.37        12470040.04
10 12204523.95        12190273.97
15 11245126.07        11223746.45
20 11176911.23        11148401.96
25 10817884.82        10782245.9
30 10702303.59        10659535.02
35 10602659.87        10552761.65
40 10626353.11        10569325.24
45 10557260.59        10493103.08
50 10430298.07        10359010.9
55 10480112.2        10401695.39
60 10509373.45        10423826.99
65 10332762.92        10240086.82
70 10241366.53        10141560.77
75 10085319.14        9978383.73
80 10097153.83        9983088.78
85 10124542.31        10003347.61
90 10105098.73        9976774.38
95 10113458.63        9978004.63
100 10094104.65        9951521.01
105 10105908.7        9956195.4
110 10094247.08        9937404.13
115 10086064.73        9922092.14
120 10090236.27        9919134.03
125 9950812.52        9772580.63
130 10012969.92        9827608.38
135 10085032.74        9892541.56
140 10100490.8        9900869.97
145 10042272.59        9835522.1
150 9832738.71        9618858.58
155 9874574.81        9653565.03
160 9898610.71        9670471.28
165 9896050.4        9660781.32
170 9919522.35        9677123.63
175 9923428.95        9673900.57
180 9970710.93        9714052.91
185 9971109.79        9707322.12
190 9941556.85        9670639.53
195 9954694.69        9676647.72


F1 score
0.6609803720069879
0.7366915207213456
=====================
roc_auc_score
0.7512623438641367
0.7320004047073303
=====================
recall_score
0.6241781702612873
0.6186235014318303
=====================
precision_score
0.7023942777580605
0.9104578898492749
=====================
Accuracy
0.6798563769135593
0.63556
=====================
confusion_matrix
[[30318 10901]
 [15491 25728]]
[[ 6287  2507]
 [15715 25491]]




acc train:  0.4551784371285087
acc test:  0.70432
F1 score
0.6051655326406105
0.8236430872002863
=====================
roc_auc_score
0.41415695450876644
0.4185557902516366
=====================
recall_score
0.8350517965016133
0.837814881327962
=====================
precision_score
0.47452953746467225
0.8099427552552553
=====================
confusion_matrix
[[ 3104 38115]
 [ 6799 34420]]
[[  693  8101]
 [ 6683 34523]]


LR ===================================
acc train:  0.7831218612775662
acc test:  0.74388
F1 score
0.7697103185336888
0.8233655172413793
=====================
roc_auc_score
0.8210988486932095
0.8169200178193533
=====================
recall_score
0.7248841553652442
0.7243362617094597
=====================
precision_score
0.8204459333296722
0.953761104365054
=====================
confusion_matrix
[[34680  6539]
 [11340 29879]]
[[ 7347  1447]
 [11359 29847]]


==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


